Trainable Nonexpansive Denoisers for Contractive Image Reconstruction

Trainable denoisers with Lipschitz control have become central to convergent image reconstruction. However, training neural networks that simultaneously offer strong denoising performance and global Lipschitz guarantees is challenging. Existing approaches enforce Lipschitz control only empirically, providing no guarantees beyond the training data. In this work, we show that by exploiting the action of permutations on the image lattice, we can constrain a neural architecture that is globally nonexpansive (Lipschitz bound $\leqslant 1$). We integrate the proposed denoiser with forward imaging operators to develop a reconstruction mechanism that is provably contractive and therefore globally convergent. Experiments on standard inverse problems, such as superresolution and deblurring, demonstrate that our reconstruction performance is competitive with softly constrained baselines while providing Lipschitz guarantees.

==> gc/psnrs.csv <==
k,clean,uniform,normal,observed,zeros,ones,transpose
0,inf,8.127762721462016,-1.0372698628810977,18.712692670480177,5.719587425652145,4.277528498959154,20.098879055143843
1,28.08661792613337,18.395058696660385,10.207359181623676,21.78456703200487,19.80193223195365,19.167500126491547,22.33491356943796
2,25.58730576456024,22.101327855892304,17.350689809011634,22.929436886340007,22.938107108081034,22.9164439296245,23.12560729430272
3,24.74652882248534,23.12950399762828,20.926012346241706,23.391514059646703,23.41028366862279,23.409941510614075,23.46424031530765
4,24.377980360209456,23.49066489963755,22.474803617616107,23.60027156799967,23.603983588634208,23.60398265141491,23.628848641529107
5,24.19076470451021,23.650765718599857,23.152001528910912,23.705474595248297,23.7041746697728,23.704175223343608,23.717244642865385
6,24.085730862144292,23.73339084202815,23.471066200323808,23.76385294706445,23.76132985053291,23.761329912264276,23.768860050238526
7,24.022450351460517,23.7807781875942,23.634289932676573,23.79901774321706,23.79652498002163,23.796525057185328,23.801199676161296
8,23.98226945505997,23.810204738132494,23.72423718042292,23.82170589975381,23.81960363477632,23.81960368522209,23.82268905865381
9,23.95573081785187,23.82965975206659,23.777109710991628,23.837199095571066,23.835537552063165,23.835537627406307,23.83767879798608
10,23.93766782068361,23.843185653678475,23.80997158339324,23.848279511847213,23.84700904008344,23.84700906725873,23.848556774046912
11,23.925082764809797,23.852977759773783,23.831405297810218,23.856503500008085,23.85555096895508,23.855550952292692,23.85670680733204
12,23.91615047051215,23.86030069875676,23.84597892955047,23.8627894134989,23.862084795045373,23.862084815489467,23.862970691982014
13,23.90971475942651,23.865920665083536,23.85624775626125,23.867706184789437,23.867190350257005,23.867190361807467,23.86788361627708
14,23.9050201915532,23.870323391856623,23.86370551692654,23.871621764184976,23.8712476960416,23.87124772784057,23.87179916606001
15,23.90155981528337,23.873829169399063,23.86926127566426,23.87478395730437,23.874515373018955,23.874515365286445,23.87495977116457
16,23.898986280429583,23.876656971793224,23.873488713474597,23.87736576563386,23.87717499032828,23.877175059716755,23.877536929969352
17,23.8970572828914,23.878961345363127,23.87676231532084,23.879491794271384,23.879358157667344,23.87935817556197,23.879655259993378
18,23.895601493130595,23.880854547900228,23.879334202662296,23.881254197727717,23.88116232769034,23.881162419678827,23.881407835071386
19,23.8944958865796,23.88242015516444,23.88137890747338,23.882722950846627,23.882661259530373,23.882661339260764,23.88286532624131
20,23.893651622004736,23.883721593314743,23.88302043703403,23.88395214747043,23.883912088102303,23.88391214742024,23.88408247234517
21,23.893003410105948,23.884808053039357,23.884348917349204,23.88498423861093,23.8849597451674,23.884959727151006,23.8851023920356
22,23.892503468821356,23.88571804159031,23.885431185073887,23.88585316454352,23.88583961424141,23.88583956826892,23.88595938907581
23,23.89211603584405,23.886482403666086,23.88631764226917,23.886586370043847,23.88658027471049,23.886580208961583,23.88668109445872
24,23.891814556201894,23.887125856282672,23.88704707478716,23.88720600104499,23.88720505346245,23.887205060267984,23.887290159651773
25,23.89157898630198,23.8876685157295,23.88764951984473,23.887730436247296,23.887732927141315,23.887732950044807,23.88780475945986
26,23.891394175251524,23.888126823558856,23.888148623534985,23.88817477689177,23.888179428258947,23.8881794229528,23.888240229448492
27,23.891248616047747,23.888514497122845,23.88856328627208,23.888551592173112,23.88855748266648,23.888557521300232,23.88860897889678
28,23.891133532554527,23.888842617520663,23.888908383470632,23.888871375431016,23.888877859746746,23.888877886503536,23.888921519527013
29,23.89104219533044,23.889120563404195,23.889196181701013,23.88914286342189,23.88914954380744,23.88914954357577,23.889186527202902
30,23.890969513425016,23.88935616526224,23.88943650608588,23.88937334860662,23.889380038575737,23.88938002872148,23.88941133071052
31,23.890911474051883,23.88955585851818,23.8896374261645,23.8895692359206,23.88957558782281,23.889575610301076,23.889602210756383
32,23.890864800322955,23.889725258302448,23.889805526600945,23.88973571919103,23.88974156308297,23.889741630576918,23.88976418842861
33,23.890827318948663,23.88986900110488,23.889946352544836,23.889877064007887,23.889882562097373,23.88988260667726,23.88990178357689
34,23.890797003133198,23.88999092776041,23.890064286723675,23.88999716208787,23.890002212405086,23.89000224258212,23.89001851301449
35,23.890772492093816,23.89009446267676,23.890163115401258,23.890099239724638,23.89010377865405,23.89010376743583,23.890117623161224
36,23.890752539651064,23.89018222505712,23.890245972425475,23.890185938181546,23.89018999730453,23.89018999410213,23.89020171374769
37,23.8907362663889,23.890256678561705,23.890315402530742,23.890259509692427,23.890263172046406,23.89026314281149,23.8902730812118
38,23.89072287208112,23.890319770479643,23.890373535151717,23.89032197981281,23.890325223516136,23.89032516125468,23.89033360126996
39,23.89071179581829,23.89037318416802,23.89042222928667,23.89037486549338,23.89037777290487,23.890377739494667,23.89038490897752
40,23.890702717036557,23.890418502442547,23.890462981726927,23.89041981460247,23.89042233399472,23.890422270813623,23.89042835206061

